From fluttering to drifting in inertialess sedimentation of achiral particles

There has been much recent interest in the chiral motion of achiral particles that sediment in a viscous fluid in a regime where inertial effects can be neglected. This occurs in a broad range of applications such as those involving biological objects like algae, ultra-thin graphene flakes, or colloidal suspensions. It is known that articles with two planes of symmetry can be categorised as ``settlers'', ``drifters'' or ``flutterers'', where the latter sediment along chiral trajectories despite their achiral shapes. Here we analyse the sedimentation of circular disks bent into a U-shape (``flutterers'') and show how their behaviour changes when we break one of their symmetries by pinching the disks along their axis. The ``fluttering'' behaviour is found to be robust to such shape changes, with the trajectories now evolving towards helical paths. However, the behaviour changes when the degree of pinching becomes too strong, at which point the particles become ``drifters'' which sediment steadily without rotation. We establish criteria for the transition between the two types of behaviour and confirm our predictions in experiments. Finally, we discuss the implications of our observations for the dispersion of dilute suspensions made of such particles.

==> pinched_coefficients_from_maple.txt <==
START \mathbb{A} = ((C21*K23-C31*K22)*C13^2+(-C21^2*K33+2*C21*C31*K23-C31^2*K22+Omega11*(K22*K33-K23^2))*C13-Omega33*K11*(C21*K23-C31*K22))*Omega22+K11*(C21*K23-C31*K22)*Omega23^2-2*((C21*K23-C31*K22)*C13-1/2*C21^2*K33+C21*C31*K23-1/2*C31^2*K22+1/2*Omega11*(K22*K33-K23^2))*C12*Omega23+Omega33*C12^2*(C21*K23-C31*K22) END 
START \mathbb{B} = -(C12*Omega23-C13*Omega22)*((-K22*K33+K23^2)*Omega11+C21^2*K33-2*C21*C31*K23+C31^2*K22) END 
START \mathbb{C} = -(C21*K33-C31*K23)*((C13^2-K11*Omega33)*Omega22+C12^2*Omega33-2*C12*C13*Omega23+K11*Omega23^2) END 
START \mathbb{D} = ((C13^2-K11*Omega33)*Omega22+C12^2*Omega33-2*C12*C13*Omega23+K11*Omega23^2)*((-K22*K33+K23^2)*Omega11+C21^2*K33-2*C21*C31*K23+C31^2*K22) END 
START \mathbb{E} = (-C12*Omega33+C13*Omega23)*(-C21^2*K33+2*C21*C31*K23-C31^2*K22+Omega11*(K22*K33-K23^2))-(C21*K33-C31*K23)*((-C13^2+K11*Omega33)*Omega22-K11*Omega23^2+2*C12*C13*Omega23-C12^2*Omega33) END 
START \mathbb{G} = (C21*K33-C31*K23)*((-C13^2+K11*Omega33)*Omega22-K11*Omega23^2+2*C12*C13*Omega23-C12^2*Omega33) END 
START \mathbb{J} = -C21^2+K22*Omega11 END 
START \mathbb{K} = (-C13^2+K11*Omega33)*Omega22-K11*Omega23^2+2*C12*C13*Omega23-C12^2*Omega33 END 
START \mathbb{L} = -C21^2*K33+2*C21*C31*K23-C31^2*K22+Omega11*(K22*K33-K23^2) END 
START \mathbb{M} = -C21*C31+K23*Omega11 END 
START \mathbb{N} = -C31^2+K33*Omega11 END 
START \mathbb{O} = Omega22*Omega33-Omega23^2 END 
START \mathbb{P} = (((-K11*K22+K22*K33-K23^2)*Omega33+C13^2*K22)*Omega22+(K11*K22-K22*K33+K23^2)*Omega23^2-2*C12*C13*K22*Omega23+C12^2*K22*Omega33)*Omega11+((-C31^2*K22+2*C21*C31*K23+C21^2*(K11-K33))*Omega33-C13^2*C21^2)*Omega22+((K33-K11)*C21^2-2*C21*C31*K23+C31^2*K22)*Omega23^2+2*C12*C13*C21^2*Omega23-C12^2*C21^2*Omega33 END 

